Symmetry Aware Evaluation of 3D Object Detection and Pose Estimation in Scenes of Many Parts in Bulk

While 3D object detection and pose estimation has been studied for a long time, its evaluation is not yet completely satisfactory. Indeed, existing datasets typically consist in numerous acquisitions of only a few scenes because of the tediousness of pose annotation, and existing evaluation protocols cannot handle properly objects with symmetries. This work aims at addressing those two points. We first present automatic techniques to produce fully annotated RGBD data of many object instances in arbitrary poses, with which we produce a dataset of thousands of independent scenes of bulk parts composed of both real and synthetic images. We then propose a consistent evaluation methodology suitable for any rigid object, regardless of its symmetries. We illustrate it with two reference object detection and pose estimation methods on different objects, and show that incorporating symmetry considerations into pose estimation methods themselves can lead to significant performance gains. The proposed dataset is available at http://rbregier.github.io/dataset2017.

==> real_vs_synthetic.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'real_vs_synthetic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.27558594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57831325)%
    \put(0,0){\includegraphics[width=\unitlength]{real_vs_synthetic.pdf}}%
    \put(0.08924541,0.09343844){\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.16619772,0.09343844){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.2418218,0.09343844){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.31844205,0.09343844){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.39496269,0.09343844){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.47231347,0.09343844){\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.25368687,0.05320637){\makebox(0,0)[b]{\smash{Recall}}}%
    \put(0.04743938,0.12690982){\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.04850196,0.20239577){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.04690809,0.27788171){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.04730656,0.35336766){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.04750579,0.42885361){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.04936531,0.50433955){\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.03042476,0.24036718){\rotatebox{90}{\makebox(0,0)[b]{\smash{Precision}}}}%
    \put(0.56528289,0.09343844){\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.6422352,0.09343844){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.71785928,0.09343844){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.79447953,0.09343844){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.87100017,0.09343844){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.94835095,0.09343844){\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.72972434,0.05320637){\makebox(0,0)[b]{\smash{Recall}}}%
    \put(0.52347686,0.12690982){\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.52453944,0.20239577){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.52294557,0.27788171){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.52334404,0.35336766){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.52354327,0.42885361){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.52540279,0.50433955){\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.30338152,0.00659342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Real data}}}%
    \put(0.77889953,0.00659342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b) Synthetic data}}}%
    \put(0.09783192,0.54661589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PPF}}}%
    \put(0.46117486,0.54661589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LINEMOD+}}}%
    \put(0.26323072,0.54661589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PPF PP}}}%
    \put(0.75092623,0.54661589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LINEMOD+ PP}}}%
  \end{picture}%
\endgroup%

